MAORY/MORFEO and LIFT: can the low order wavefront sensors become phasing sensors?

The Multiconjugate adaptive Optic Relay For ELT Observations (MORFEO, formerly known as MAORY) is the adaptive optics (AO) module for the Extremely Large Telescope (ELT) aimed at providing a 1 arcmin corrected field to the Multi-AO Imaging CamerA for Deep Observations (MICADO) and to a future client instrument. It should provide resolution close to the diffraction limit on a large portion of the sky and in a wide range of atmospheric conditions. Its ability to provide a flat wavefront must face the known aspect of the atmospheric turbulence and telescope environment, but also the final characteristic of a telescope still to be fully developed and built. In this work we focused on issues related to the segmentation of the telescope pupil (like low wind effect, residual phasing error at handover and control related issues), that could limit the system performance. MORFEO currently does not foresee a dedicated sensor to measure the phase step between adjacent mirror segments: in this work we study the possibility to use the low order wavefront sensors designed to sense and correct tip-tilt and focus as phasing sensors thanks to the linearized focal-plane technique (LIFT).

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
